Baryonic dense matter in view of gravitational-wave observations

The detection of gravitational waves from the merger of binary neutron stars events (GW170817, GW190425) and subsequent estimations of tidal deformability play a key role in constraining the behaviour of dense matter. In addition, massive neutron star candidates ($\sim 2 M_{\odot}$) along with NICER mass-radius measurements also, set sturdy constraints on the dense matter equation of state. Strict bounds from gravitational waves and massive neutron stars observations constrain the theoretical models of nuclear matter comportment at large density regimes. On the other hand, model parameters providing the highly dense matter response are bounded by nuclear saturation properties. This work analyses coupling parametrizations from two classes based on covariant density functional models: Non-Linear and Density-Dependent schemes. Considering these constraints together, we study possible models and parametrization schemes with the feasibility of exotic degrees of freedom in dense matter which go well with the astrophysical observations as well as the terrestrial laboratory experiments. We show that most parametrizations with non-linear schemes do not support the observations and experiments while density-dependent scheme goes well with both. Astrophysical observations are well explained if the inclusion of heavier non-strange baryons is considered as one fraction of the dense matter particle spectrum.

==> README.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
